TC-PDM: Temporally Consistent Patch Diffusion Models for Infrared-to-Visible Video Translation

Infrared imaging offers resilience against changing lighting conditions by capturing object temperatures. Yet, in few scenarios, its lack of visual details compared to daytime visible images, poses a significant challenge for human and machine interpretation. This paper proposes a novel diffusion method, dubbed Temporally Consistent Patch Diffusion Models (TC-DPM), for infrared-to-visible video translation. Our method, extending the Patch Diffusion Model, consists of two key components. Firstly, we propose a semantic-guided denoising, leveraging the strong representations of foundational models. As such, our method faithfully preserves the semantic structure of generated visible images. Secondly, we propose a novel temporal blending module to guide the denoising trajectory, ensuring the temporal consistency between consecutive frames. Experiment shows that TC-PDM outperforms state-of-the-art methods by 35.3% in FVD for infrared-to-visible video translation and by 6.1% in AP50 for day-to-night object detection. Our code is publicly available at https://github.com/dzungdoan6/tc-pdm

==> data/decay.csv <==
decay,fvd
0.0,485.1
0.1,236.0
0.2,233.1
0.3,233.2
0.4,223.7
0.5,225.0
0.6,218.0
0.7,193.8
0.75,174.8
0.8,157.2
0.85,117.4
0.9,88.0
0.95,118.0
1.0,345.4

==> data/kaist_our_method.csv <==
train_iters,fvd
100,232.6
500,96.1
1000,93.8
1500,90.0
2000,88.0

==> data/kaist_our_method_with_masks.csv <==
train_iters,fvd
100,311.1
500,153.9
1000,153.1
1500,147.8
2000,141.8

==> data/kaist_our_method_wo_logits.csv <==
train_iters,fvd
100,337.0
500,186.3
1000,176.9
1500,177.7
2000,173.1

==> data/kaist_our_method_wo_logits_time.csv <==
train_iters,fvd
100,1104.9
500,692.7
1000,606.1
1500,580.7
2000,568.4

==> data/kaist_our_method_wo_time.csv <==
train_iters,fvd
100,984.8
500,574.8
1000,520.9
1500,495.2
2000,485.1
